Quantitative Evaluation Approach for Translation of Perceptual Soundscape Attributes: Initial Application to the Thai Language

Translation of perceptual soundscape attributes from one language to another remains a challenging task that requires a high degree of fidelity in both psychoacoustic and psycholinguistic senses across the target population. Due to the inherently subjective nature of human perception, translating soundscape attributes using only small focus group discussion or expert panels could lead to translations with psycholinguistic meanings that, in a non-expert setting, deviate or distort from that of the source language. In this work, we present a quantitative evaluation method based on the circumplex model of soundscape perception to assess the overall translation quality across a set of criteria. As an initial application domain, we demonstrated the use of the quantitative evaluation framework in the context of an English-to-Thai translation of soundscape attributes.

==> commands/pvalues.txt <==
:: pleasant
APPR KW: p=0.486

UNDR KW: p=2.88e-07
น่าฟัง v รื่นหู		>>> Conover	 p=2.67e-04 **
น่าฟัง v เสนาะหู	>>> Conover	 p=1.05e-08 **
รื่นหู v เสนาะหู	>>> Conover	 p=4.94e-02 *
best: น่าฟัง **

CLAR KW: p=0.695

ANTO KW: p=0.957

ORTH KW: p=0.206

NCON KW: p=0.798

IBAL KW: p=0.429

======================
:: annoying
APPR KW: p=3.33e-08
น่ารำคาญ v ระคายหู	>>> Conover	 p=1.32e-10 **
best: น่ารำคาญ **

UNDR KW: p=1.65e-07
น่ารำคาญ v ระคายหู	>>> Conover	 p=2.54e-09 **
best: น่ารำคาญ **

CLAR KW: p=0.179

ANTO KW: p=0.0854

ORTH KW: p=0.801

NCON KW: p=0.128

IBAL KW: p=0.859

======================
:: eventful
APPR KW: p=0.0296
วุ่นวาย v มีอะไร	>>> Conover	 p=2.02e-01 
อึกทึก v มีอะไร	>>> Conover	 p=2.74e-02 *
อึกทึก v วุ่นวาย	>>> Conover	 p=1.00e+00 
best: อึกทึก +

UNDR KW: p=1.87e-06
วุ่นวาย v มีอะไร	>>> Conover	 p=2.04e-03 **
มีอะไร v อึกทึก	>>> Conover	 p=4.68e-02 *
วุ่นวาย v อึกทึก	>>> Conover	 p=1.31e-07 **
best: วุ่นวาย **

CLAR KW: p=1.03e-06
มีอะไร v วุ่นวาย	>>> Conover	 p=3.41e-07 **
มีอะไร v อึกทึก	>>> Conover	 p=5.05e-04 **
อึกทึก v วุ่นวาย	>>> Conover	 p=2.84e-01 
best: มีอะไร **

ANTO KW: p=0.671

ORTH KW: p=3.37e-05
มีอะไร v วุ่นวาย	>>> Conover	 p=5.78e-06 **
มีอะไร v อึกทึก	>>> Conover	 p=5.52e-02 
อึกทึก v วุ่นวาย	>>> Conover	 p=2.55e-02 *
best: มีอะไร ++

NCON KW: p=1.33e-08
มีอะไร v วุ่นวาย	>>> Conover	 p=3.59e-09 **
มีอะไร v อึกทึก	>>> Conover	 p=8.41e-06 **
อึกทึก v วุ่นวาย	>>> Conover	 p=3.51e-01 
best: มีอะไร **

IBAL KW: p=2.61e-06
มีอะไร v วุ่นวาย	>>> Conover	 p=2.26e-07 **
มีอะไร v อึกทึก	>>> Conover	 p=7.75e-02 
อึกทึก v วุ่นวาย	>>> Conover	 p=1.60e-03 **
best: มีอะไร ++

======================
:: uneventful
APPR KW: p=0.0141
สงบ v เรียบ		>>> Conover	 p=2.61e-01 
ไม่มีอะไร v สงบ	>>> Conover	 p=5.99e-01 
ไม่มีอะไร v เรียบ	>>> Conover	 p=9.81e-03 **
best: ไม่มีอะไร ++

UNDR KW: p=0.000967
สงบ v เรียบ		>>> Conover	 p=4.56e-04 **
สงบ v ไม่มีอะไร	>>> Conover	 p=4.37e-01 
ไม่มีอะไร v เรียบ	>>> Conover	 p=4.41e-02 *
best: สงบ ++

CLAR KW: p=0.00332
เรียบ v สงบ	>>> Conover	 p=1.00e+00 
ไม่มีอะไร v สงบ	>>> Conover	 p=2.79e-03 **
ไม่มีอะไร v เรียบ	>>> Conover	 p=5.09e-02 
best: ไม่มีอะไร ++

ANTO KW: p=0.0268
สงบ v เรียบ		>>> Conover	 p=4.77e-02 *
สงบ v ไม่มีอะไร	>>> Conover	 p=1.00e+00 
ไม่มีอะไร v เรียบ	>>> Conover	 p=6.45e-02 
best: สงบ +

ORTH KW: p=2.25e-09
เรียบ v สงบ		>>> Conover	 p=1.60e-06 **
ไม่มีอะไร v สงบ	>>> Conover	 p=6.15e-12 **
ไม่มีอะไร v เรียบ	>>> Conover	 p=2.21e-02 *
best: ไม่มีอะไร *

NCON KW: p=0.0178
เรียบ v สงบ		>>> Conover	 p=1.00e+00 
ไม่มีอะไร v สงบ	>>> Conover	 p=1.70e-02 *
ไม่มีอะไร v เรียบ	>>> Conover	 p=1.38e-01 
best: ไม่มีอะไร +

IBAL KW: p=4.18e-08
เรียบ v สงบ		>>> Conover	 p=1.48e-08 **
ไม่มีอะไร v สงบ	>>> Conover	 p=8.42e-08 **
เรียบ v ไม่มีอะไร	>>> Conover	 p=1.00e+00 
best: เรียบ ++

======================
:: calm
APPR KW: p=3.2e-11
สงบ v ผ่อนคลาย	>>> Conover	 p=2.09e-07 **
ผ่อนคลาย v สบายหู	>>> Conover	 p=3.29e-04 **
สงบ v สบายหู	>>> Conover	 p=1.23e-15 **
best: สงบ **

UNDR KW: p=0.000213
สงบ v ผ่อนคลาย	>>> Conover	 p=2.79e-01 
ผ่อนคลาย v สบายหู	>>> Conover	 p=2.09e-02 *
สงบ v สบายหู	>>> Conover	 p=7.07e-05 **
best: สงบ ++

CLAR KW: p=0.414

CONN KW: p=0.133

IBAL KW: p=0.00204
สงบ v ผ่อนคลาย	>>> Conover	 p=4.85e-01 
ผ่อนคลาย v สบายหู	>>> Conover	 p=7.18e-02 
สงบ v สบายหู	>>> Conover	 p=1.08e-03 **
best: สงบ ++

======================
:: chaotic
APPR KW: p=2.53e-06
ปั่นป่วน v จอแจ	>>> Conover	 p=1.57e-03 **
ยุ่งเหยิง v จอแจ	>>> Conover	 p=3.58e-04 **
วุ่นวาย v จอแจ	>>> Conover	 p=2.53e-07 **
ยุ่งเหยิง v ปั่นป่วน	>>> Conover	 p=1.00e+00 
วุ่นวาย v ปั่นป่วน	>>> Conover	 p=2.29e-01 
วุ่นวาย v ยุ่งเหยิง	>>> Conover	 p=5.56e-01 
best: วุ่นวาย ++

UNDR KW: p=2.19e-07
ปั่นป่วน v จอแจ	>>> Conover	 p=5.42e-02 
ยุ่งเหยิง v จอแจ	>>> Conover	 p=2.60e-03 **
วุ่นวาย v จอแจ	>>> Conover	 p=5.05e-09 **
ยุ่งเหยิง v ปั่นป่วน	>>> Conover	 p=1.00e+00 
วุ่นวาย v ปั่นป่วน	>>> Conover	 p=6.28e-04 **
วุ่นวาย v ยุ่งเหยิง	>>> Conover	 p=1.70e-02 *
best: วุ่นวาย *

CLAR KW: p=0.0303
ปั่นป่วน v จอแจ	>>> Conover	 p=1.00e+00 
ยุ่งเหยิง v จอแจ	>>> Conover	 p=1.00e+00 
จอแจ v วุ่นวาย	>>> Conover	 p=1.97e-01 
ยุ่งเหยิง v ปั่นป่วน	>>> Conover	 p=1.00e+00 
ปั่นป่วน v วุ่นวาย	>>> Conover	 p=1.33e-01 
ยุ่งเหยิง v วุ่นวาย	>>> Conover	 p=3.50e-02 *
best: ยุ่งเหยิง +

CONN KW: p=0.126

IBAL KW: p=0.771

======================
:: vibrant
APPR KW: p=2.77e-11
มีชีวิตชีวา v คึกคัก	>>> Conover	 p=4.01e-01 
คึกคัก v สดใส		>>> Conover	 p=3.83e-01 
คึกคัก v หวือหวา	>>> Conover	 p=7.17e-10 **
มีชีวิตชีวา v สดใส	>>> Conover	 p=1.82e-03 **
มีชีวิตชีวา v หวือหวา	>>> Conover	 p=4.12e-14 **
สดใส v หวือหวา	>>> Conover	 p=5.33e-06 **
best: มีชีวิตชีวา ++

UNDR KW: p=2.47e-07
มีชีวิตชีวา v คึกคัก	>>> Conover	 p=1.00e+00 
สดใส v คึกคัก		>>> Conover	 p=1.00e+00 
คึกคัก v หวือหวา	>>> Conover	 p=1.19e-05 **
สดใส v มีชีวิตชีวา	>>> Conover	 p=1.00e+00 
มีชีวิตชีวา v หวือหวา	>>> Conover	 p=1.67e-06 **
สดใส v หวือหวา	>>> Conover	 p=2.57e-07 **
best: สดใส ++

CLAR KW: p=7.61e-09
คึกคัก v มีชีวิตชีวา	>>> Conover	 p=1.00e+00 
สดใส v คึกคัก		>>> Conover	 p=4.26e-01 
หวือหวา v คึกคัก	>>> Conover	 p=8.81e-08 **
สดใส v มีชีวิตชีวา	>>> Conover	 p=2.24e-01 
หวือหวา v มีชีวิตชีวา	>>> Conover	 p=1.97e-08 **
หวือหวา v สดใส	>>> Conover	 p=4.14e-04 **
best: หวือหวา **

CONN KW: p=2.21e-08
มีชีวิตชีวา v คึกคัก	>>> Conover	 p=1.00e+00 
คึกคัก v สดใส		>>> Conover	 p=1.20e-01 
คึกคัก v หวือหวา	>>> Conover	 p=1.93e-07 **
มีชีวิตชีวา v สดใส	>>> Conover	 p=7.95e-02 
มีชีวิตชีวา v หวือหวา	>>> Conover	 p=8.72e-08 **
สดใส v หวือหวา	>>> Conover	 p=5.24e-03 **
best: มีชีวิตชีวา ++

IBAL KW: p=0.0167
มีชีวิตชีวา v คึกคัก	>>> Conover	 p=2.86e-02 *
สดใส v คึกคัก		>>> Conover	 p=1.00e+00 
หวือหวา v คึกคัก	>>> Conover	 p=1.00e+00 
มีชีวิตชีวา v สดใส	>>> Conover	 p=7.79e-02 
มีชีวิตชีวา v หวือหวา	>>> Conover	 p=5.69e-02 
สดใส v หวือหวา	>>> Conover	 p=1.00e+00 
best: มีชีวิตชีวา +

======================
:: monotonous
APPR KW: p=0.425

UNDR KW: p=1.33e-08
น่าเบื่อ v จืด ๆ	>>> Conover	 p=1.74e-04 **
จืด ๆ v เนือย ๆ	>>> Conover	 p=4.24e-02 *
จืด ๆ v เอื่อย ๆ	>>> Conover	 p=9.44e-01 
น่าเบื่อ v เนือย ๆ	>>> Conover	 p=6.08e-10 **
น่าเบื่อ v เอื่อย ๆ	>>> Conover	 p=3.79e-07 **
เอื่อย ๆ v เนือย ๆ	>>> Conover	 p=1.00e+00 
best: น่าเบื่อ **

CLAR KW: p=0.269

CONN KW: p=0.608

IBAL KW: p=0.292

======================
